Convexification for a 1D Hyperbolic Coefficient Inverse Problem with Single Measurement Data

A version of the convexification numerical method for a Coefficient Inverse Problem for a 1D hyperbolic PDE is presented. The data for this problem are generated by a single measurement event. This method converges globally. The most important element of the construction is the presence of the Carleman Weight Function in a weighted Tikhonov-like functional. This functional is strictly convex on a certain bounded set in a Hilbert space, and the diameter of this set is an arbitrary positive number. The global convergence of the gradient projection method is established. Computational results demonstrate a good performance of the numerical method for noisy data.

==> Name_emails.txt <==
Habib Ammari; habib.ammari@math.ethz.ch;
Dinh Nho Hao; hao@math.ac.vn;
Andrey Karchevskii; karchevs@math.nsc.ru;
Jingzhi Li; li.jz@sustc.edu.cn;
Valeriy Serov; vserov@sun3.oulu.fi;
Mourad Sini; Mourad.sini@oeaw.ac.at;
Yury Shestopalov; shestop@hotmail.com;
Marian Slodicka; ms@cage.ugent.be;
Jun Zou; zou@math.cuhk.edu.hk;
Hongyu Liu; hongyu.liuip@gmail.com; 
Jingzhi Li; li.jz@sustc.edu.cn;
Daniel Onofrei; onofrei@math.uh.edu;
Andrey Karchevskii; karchevs@math.nsc.ru; 
Vladimir Kozlov; vladimir.kozlov@liu.se;
Maxim Shishlenin; mshishlenin@ngs.ru;
Anatoly Yagola; yagola@physics.msu.ru;
Sergey Kabanikhin; ksi52@mail.ru; 
Alexander Goncharsky; gonchar@srcc.msu.ru;
Dinh Nho Hao; hao@math.ac.vn;
Barbara Kaltenbacher; barbara.kaltenbacher@aau.at;
Alexander Katsevich; akatsevi@mail.ucf.edu;
Aref Lakhal; lakhal@num.uni-sb.de;
Anatoly Bakushinskii; bakush@isa.ru;
Vladimir Romanov; romanov0511@gmail.com;
Nikolaj Koshev; nikolay.koshev@gmail.com;
Andrey Kostin; abkostin@yandex.ru;
Thanh Nguyen; thanh@iastate.edu;
Roman Novikov roman.novikov@polytechnique.edu;
Bernd Hofmann; bernd.hofmann@mathematik.tu-chemnitz.de;
Laurent Bourgeois; bourgeois@ensta.fr;
Paul Sacks; psacks@iastate.edu;
Alemdar Hasanov; alemdar.hasanoglu@gmail.com;
Robert Gilbert; gilbert@math.udel.edu;
Gunther Uhlmann; gunther@math.washington.edu;
Iskander Taymanov; taymanov@gmail.com;
Nicolas Valdivia; nicolas.valdivia@nrl.navy.mil;
Faouzi Triki; faouzi.triki@imag.fr;
Vo Khoa; anhkhoa.vo@uncc.edu;
Dinh-Liem Nguyen; dlnguyen@ksu.edu;
Lauri Oksanen; l.oksanen@ucl.ac.uk;
Axel Osses; axosses@dim.uchile.cl; 
Yvonne Ou; mou@udel.edu;
Joseph Myers; joseph.d.myers8.civ@mail.mil;
Reza Malek-Madani; rmm@usna.edu;
Masahiro Yamamoto; myama@next.odn.ne.jp;
Alberto Mercado; alberto.mercado@usm.cl;
Francois Monard; fmonard@ucsc.edu;
Shari Moskow; moskow@math.drexel.edu;
Gen Nakamura; nakamuragenn@gmail.com;
Andreas Neubauer; neubauer@indmath.uni-linz.ac.at; 
Vyacheslav; Priimenko slava@lenep.uenf.br;
Todd Quinto; todd.quinto@tufts.edu;
Eric Soccorsi; eric.soccorsi@univ-amu.fr;
Alexandru Tamasan; tamasan@math.ucf.edu, tamasan@gmail.com;
Bastian Harrah; harrach@math.uni-frankfurt.de;
Thorsten Hohage; hohage@math.uni-goettingen.de;
Jeremi Darde; Jeremi.Darde@math.univ-toulouse.fr; 
Maya De Buhan; maya.de-buhan@parisdescartes.fr;
Maarten deHoop; mdehoop@rice.edu;
Lucy Baudouin; lucie.baudouin@laas.fr;
Sylvain Ervedoza; sylvain.ervedoza@math.univ-toulouse.fr;
Matti Lassas; mjlassas@math.hu;
Rakesh; rakesh@math.udel.edu;
William Rundell; rundell@math.tamu.edu;
Ugur Abdulla; abdulla@fit.edu;
Gang Bao; baog@zju.edu.cn;
Jan Boman; jabo@math.su.se;
Thomas Schuster; thomas.schuster@num.uni-sb.de;
John Schotland; schotland@umich.edu
Otmar Scherzer; otmar.scherzer@univie.ac.at;
Eric Chung; tschung@math.cuhk.edu.hk;
Laurent Bourgeois; bourgeois@ensta.fr;
Fioralba Cakoni; fiora.cakoni@rutgers.edu;




